"What is the value of {templates}?" Rethinking Document Information Extraction Datasets for LLMs

The rise of large language models (LLMs) for visually rich document understanding (VRDU) has kindled a need for prompt-response, document-based datasets. As annotating new datasets from scratch is labor-intensive, the existing literature has generated prompt-response datasets from available resources using simple templates. For the case of key information extraction (KIE), one of the most common VRDU tasks, past work has typically employed the template "What is the value for the {key}?". However, given the variety of questions encountered in the wild, simple and uniform templates are insufficient for creating robust models in research and industrial contexts. In this work, we present K2Q, a diverse collection of five datasets converted from KIE to a prompt-response format using a plethora of bespoke templates. The questions in K2Q can span multiple entities and be extractive or boolean. We empirically compare the performance of seven baseline generative models on K2Q with zero-shot prompting. We further compare three of these models when training on K2Q versus training on simpler templates to motivate the need of our work. We find that creating diverse and intricate KIE questions enhances the performance and robustness of VRDU models. We hope this work encourages future studies on data quality for generative model training.

==> camera-ready-todos.txt <==
[x] 1.	Add the annotation and validation guidelines (show that there is no bias in the way we’ve operated) + maybe add a small explanation as to why agreement on cleaning error is low + detail more what is a template error
[x] 2.	Add some language to explain that some experiments are here to show (1) the extrinsic advantage of having multiple templates (ie better robustness to unseen formats as visible in figure 3), and (2) the intrinsic advantage of having multiple templates (ie much better realism than previous work, as visible in table 6)
[x] 3.	Make the gains in figure 3 more explicit (add + % to each double bar?) and modify the results analysis section to put more emphasis on this figure and what it actually shows (instead of focusing too much on tables 7 and 9). Justify why we use the delta ANLS instead of ANLS_D1/D2
[x] 4.	Scope: in the intro, add a sentence to address reviewer 4’s weakness that our scope is too limited with VRDU only (improve the motivation section)
[x] 5.	mK2Q VS. K2Q: also add that, while training on K2Q full does not lead to super large improvements compared to mK2Q, it does lead to consistent improvements
[x] 6.	reviewer 3 on language: remove « co-reference » and justify why we say « disimbiguation » (a model trained and tested on K2Q or making predictions on them will actually get higher performance than when trained and tested on SD; it provides a clearer signal to learn from: more precise answers and more grounded answers on the document). 
6bis. In table 2, change « Extr. » to « Extractive »
[x] 7.	reviewer 3 on jargon: when introducing qualitative examples, just add a sentence to justify the presence of jargon (it further grounds the questions in the document by using the same vocab; this also makes the questions domain-relevant). Added to the caption in the appendix of Figure 5
[x] 8.	reviewer 3 on the intrinsic data analysis experiments (table 6): need to clarify our language abt why we do the perplexity expts and what it shows (= we wanted to see how out of distribution human questions would be after training on template-based ones) 
[x] 9. Explain Table 5 further in the text
[x] 10. Run code through ACLPubCheck format check
 
